Robustness of Presentation Attack Detection in Remote Identity Validation Scenarios

Presentation attack detection (PAD) subsystems are an important part of effective and user-friendly remote identity validation (RIV) systems. However, ensuring robust performance across diverse environmental and procedural conditions remains a critical challenge. This paper investigates the impact of low-light conditions and automated image acquisition on the robustness of commercial PAD systems using a scenario test of RIV. Our results show that PAD systems experience a significant decline in performance when utilized in low-light or auto-capture scenarios, with a model-predicted increase in error rates by a factor of about four under low-light conditions and a doubling of those odds under auto-capture workflows. Specifically, only one of the tested systems was robust to these perturbations, maintaining a maximum bona fide presentation classification error rate below 3% across all scenarios. Our findings emphasize the importance of testing across diverse environments to ensure robust and reliable PAD performance in real-world applications.

==> data/DSMIII_tertile_ranges.csv <==
"LightnessQ_DSMIII","min_value","max_value"
"T1",21.1,42.9
"T2",43,53.2
"T3",53.2,64


==> data/bpcer_stats.csv <==
Metric,low-light,normal-light,auto-capture
Average,0.136668462304339,0.0445200890314678,0.0808812546124371
Standard Deviation,0.186057321517468,0.112653018932809,0.111180382527685
Median,0.036036036036036,0.003003003003003,0.0236593059936909


==> data/bpcer_summary_riv_usability.csv <==
alias,device,low-light,normal-light,auto-capture
A,Apple iPhone 14,0.0512048192771084,0.00600600600600601,0.0883280757097792
A,Google Pixel 7,0.00900900900900901,0.00301204819277108,0.00474683544303797
A,Samsung Galaxy S22,0,0.012012012012012,0.00630914826498423
B,Apple iPhone 14,0.286144578313253,0.351351351351351,0.130914826498423
B,Google Pixel 7,0.309309309309309,0.246987951807229,0.237341772151899
B,Samsung Galaxy S22,0.162162162162162,0.441441441441441,0.239747634069401
C,Apple iPhone 14,0.659638554216867,0,0.00157728706624606
C,Google Pixel 7,0.375375375375375,0.00301204819277108,0.00158227848101266
C,Samsung Galaxy S22,0.036036036036036,0.003003003003003,0
D,Apple iPhone 14,0.0120481927710843,0,0.0504731861198738
D,Google Pixel 7,0.00600600600600601,0,0.136075949367089
D,Samsung Galaxy S22,0.0690690690690691,0,0.209779179810726
E,Apple iPhone 14,0.246987951807229,0,0.0236593059936909
E,Google Pixel 7,0.027027027027027,0,0.00316455696202532
E,Samsung Galaxy S22,0.00600600600600601,0,0
F,Apple iPhone 14,0.478915662650602,0.027027027027027,0.389589905362776
F,Google Pixel 7,0.261261261261261,0.0240963855421687,0.325949367088608
F,Samsung Galaxy S22,0.498498498498498,0.045045045045045,0.157728706624606
G,Apple iPhone 14,0.00903614457831325,0,0
G,Google Pixel 7,0.00600600600600601,0,0
G,Samsung Galaxy S22,0.018018018018018,0,0
H,Apple iPhone 14,0.0301204819277108,0.012012012012012,0.0772870662460568
H,Google Pixel 7,0.0630630630630631,0.00301204819277108,0.0522151898734177
H,Samsung Galaxy S22,0.012012012012012,0.021021021021021,0.0441640378548896
I,Apple iPhone 14,0.0120481927710843,0,0.00157728706624606
I,Google Pixel 7,0.045045045045045,0,0.00158227848101266
I,Samsung Galaxy S22,0,0.003003003003003,0

